Stellar flare detection and characterization in ZTF High-cadence light curves

Stellar flares are brief, intense increases in brightness resulting from magnetic reconnection events in stellar atmospheres. In this paper, we have developed a pipeline to detect and characterize flares in short-duration (approximately 6.2-hour) light curves from the Zwicky Transient Facility (ZTF) Extended Deep-Drilling survey. This method involves robust detrending with Tukey's biweight estimator, followed by sigma-based thresholding and visual scrutiny to identify flare candidates. It is applied to 28 million light curves, and we found 331 flaring events from 310 stars across evolutionary stages and spectral types. We estimated flare energies by assuming a blackbody emission model for 234 flares with reliable distance, and flare morphologies were classified based on flare modeling using the template by Mendoza et al.(2022). We obtained a power law correlation between energy and duration with an index of $0.19 \pm 0.01$. We also find similar power law correlation between the flare energy and $T_{decay}$, $T_{rise}$ and FWHM. This study demonstrates the power of high-cadence ground-based surveys for statistical and morphological flare studies across a broad stellar sample.

==> flare_properties.txt <==
\
Title: Stellar flare detection and characterization in ZTF High-cadence light curves
Authors: [FULL AUTHOR LIST]
Table: Stellar and flare properties of the ZTF flare sources
================================================================================

Byte-by-byte Description of file: flare_properties.txt

--------------------------------------------------------------------------------
   Bytes Format Units Label Explanations
--------------------------------------------------------------------------------
   1-21   K               gaia_id                Gaia DR3 source identifier
  22-39   K               ztf_oid                ZTF object identifier
  40-49   F      deg      RA                     Right ascension
  50-58   F      deg      Dec                    Declination
  59-68   F      pc       dist_geo               Geometric distance
  69-85   F      pc       dist_geo_err_lo        Lower uncertainty in geometric distance
  86-102  F      pc       dist_geo_err_hi        Upper uncertainty in geometric distance
 103-110  F      K        teff                   Effective temperature
 111-126  F      K        teff_err_lower         Lower uncertainty in effective temperature
 127-142  F      K        teff_err_upper         Upper uncertainty in effective temperature
 143-148  F      dex      feh                    Iron abundance [Fe/H]
 149-163  F      dex      feh_err_lower          Lower uncertainty in [Fe/H]
 164-178  F      dex      feh_err_upper          Upper uncertainty in [Fe/H]
 179-195  F               flare_amplitude        Flare amplitude
 196-211  F      min      flare_duration         Flare duration
 212-225  F      erg      flare_energy           Flare energy
 226-246  F      erg      flare_energy_err_lo    Lower uncertainty in flare energy
 247-267  F      erg      flare_energy_err_hi    Upper uncertainty in flare energy
 268-274  F      min      FWHM                   Flare full width at half maximum
 275-282  F      min      T_rise                 Flare rise time
 283-291  F      min      T_decay                Flare decay time
 292-309  I               morph_restricted       Flare morphology from restricted model fit
 310-321  I               morph_free             Flare morphology from flexible model fit
--------------------------------------------------------------------------------
gaia_id              ztf_oid           ra        dec      dist_geo  dist_geo_err_lo  dist_geo_err_hi  teff    teff_err_lower  teff_err_upper  feh   feh_err_lower  feh_err_upper  flare_amplitude  flare_duration  flare_energy  flare_energy_err_lo  flare_energy_err_hi  FWHM   T_rise  T_decay  morph_restricted  morph_free  
---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
1834688502768999680  1637215300083415    300.8964  25.2346    402.33            10.37            12.69  3606.3            12.3            13.7  -0.4            0.0            0.1             0.19          115.30      7.18e+33             3.80e+32             4.70e+32  18.97   12.87   102.43         peak_bump   classical
4313128174433089920  539209300083780     287.3892  12.1095   1531.02           317.38           613.61  3852.1            70.9           101.1  -0.2            0.1            0.2             0.41           71.87      2.71e+35             1.01e+35             2.61e+35  11.95    8.14    63.73           complex   classical
1831951229901066240  1637209200006835    305.0655  24.1946    411.91            45.39            43.86  3169.0             5.5             6.2   0.0            0.0            0.0             0.37           21.67      7.35e+32             1.57e+32             1.68e+32   2.93    2.71    18.96         classical   classical
1823165792701775616  1637204400084529    299.3774  19.5844   5838.17          1951.18          2217.86     ...             ...             ...   ...            ...            ...             0.62           74.62      2.26e+36             1.26e+36             2.04e+36   6.85    2.72    71.90           complex   peak-bump
4505456015324875520  539212200130867     281.9567  12.9843   5538.52          1765.53          3212.36     ...             ...             ...   ...            ...            ...             0.75           59.04      2.81e+36             1.51e+36             4.21e+36   5.67    5.44    53.60         peak_bump   peak-bump
2026663026808706048  1637216300114032    298.4177  25.2002    491.11            38.07            40.43     ...             ...             ...   ...            ...            ...             0.29           67.85      3.50e+33             5.40e+32             6.20e+32  10.65    6.78    61.07         peak_bump   classical
2026663026808706048  1637216300114032    298.4177  25.2002    491.11            38.07            40.43     ...             ...             ...   ...            ...            ...             0.21            7.47      2.65e+32             4.10e+31             4.70e+31   1.69    0.00     7.47         classical   classical
4301487198111446144  540201100024596     295.1963   9.3257   5806.42          1714.11          2216.64     ...             ...             ...   ...            ...            ...             0.37           51.54      5.91e+36             2.97e+36             5.37e+36   8.79    4.74    46.80         peak_bump   classical
1827182441818491264  1637208200004225    298.5967  22.3359    441.30            57.84            67.02     ...             ...             ...   ...            ...            ...             0.91           29.85      8.84e+33             2.19e+33             2.91e+33   2.26    3.40    26.45           complex   classical
1823944109510356736  1637207200136890    300.8515  21.7078   2913.20           952.36          1784.83  4712.8            89.2            50.7  -1.7            0.2            0.1             0.45           77.33      5.12e+35             2.81e+35             8.20e+35  14.09    4.09    73.24         peak_bump   peak-bump
4507420705162514304  539216100071591     282.4980  14.7803    657.91            83.75            90.01  3285.0            16.7            14.5  -0.3            0.0            0.0             0.84           36.63      3.03e+34             7.30e+33             8.90e+33   4.89    3.40    33.24         classical   peak-bump
4307307561677482368  539201400023517     287.9010   8.1796    473.21            42.83            49.00  3169.5            14.8            20.7   0.1            0.0            0.0             0.53           67.13      6.58e+33             1.22e+33             1.50e+33  12.41    3.40    63.73         peak_bump   peak-bump
4506071398236140288  539211100103593     284.5732  13.1176    679.94            84.13           111.59  3243.6             6.4            14.4  -0.7            0.1            0.1             0.20           68.49      5.70e+33             1.34e+33             2.04e+33  12.16    4.08    64.41         peak_bump   classical
1823274021583129472  1637204100129343    299.4373  19.7323    523.72            88.51           106.55     ...             ...             ...   ...            ...            ...             0.64           45.45      4.44e+33             1.40e+33             2.01e+33   5.11    2.71    42.74           complex   peak-bump
4310483711493123712  539203100064346     284.3163   9.2444    280.97            15.66            14.44  3283.2            12.3            11.1  -0.2            0.0            0.0             0.51           39.34      1.21e+33             1.40e+32             1.40e+32   1.71    1.37    37.97           complex   classical
4507339723570151296  539216300057321     281.7763  14.4347    502.32            25.53            31.36  3544.4            56.9            55.4  -0.3            0.1            0.1             0.13           66.46      2.64e+33             2.70e+32             3.50e+32   3.76    6.78    59.67         peak_bump   classical
4320380823658509696  539213300117727     287.4541  14.1972    276.03             7.96            10.64     ...             ...             ...   ...            ...            ...             0.14           95.63      9.34e+32             6.20e+31             8.00e+31  11.05   10.15    85.48         classical   peak-bump
4504412445680588032  539211300115900     283.3792  12.1618    673.10            17.04            16.94  5455.0            24.8            30.6  -0.7            0.0            0.0             0.10           51.57      4.14e+34             2.20e+33             2.20e+33   8.52    2.71    48.86           complex   peak-bump
1833107611210105216  1637211400042535    301.6703  22.7900       ...              ...              ...     ...             ...             ...   ...            ...            ...              ...             ...           ...                  ...                  ...    ...     ...      ...               ...         ...
1833985983559541888  1637214300023595    302.7575  25.0141    681.94            14.77            14.94  4543.8            11.8            13.4  -0.4            0.0            0.0             0.12           69.19      3.37e+34             1.50e+33             1.50e+33   7.96    6.78    62.41         peak_bump   classical
1831923437184777344  1637209200055569    304.9606  23.9689    568.80            31.90            26.02  3468.4            13.0             6.9  -0.4            0.1            0.1             0.43           48.17      1.17e+34             1.30e+33             1.10e+33   3.83    4.75    43.42         peak_bump   classical
1822783471906255872  1637203100023377    301.9075  20.1634    336.09            32.84            38.71     ...             ...             ...   ...            ...            ...             0.22           49.49      2.87e+33             5.30e+32             7.00e+32   3.53    2.71    46.79         peak_bump   peak-bump
1822192415670933760  1637203400068933    301.3560  18.9744   4315.61          2259.37          1989.91     ...             ...             ...   ...            ...            ...             0.56           75.95      1.30e+36             1.00e+36             1.47e+36  14.99    4.06    71.88           complex   peak-bump
4311015668985024384  539206300033032     285.2162  10.2474   7822.66          2408.34          2241.51  4820.2            25.4            50.9   0.2            0.1            0.1             0.41           59.70      7.25e+37             3.78e+37             4.75e+37  11.46    7.47    52.23           complex   peak-bump
2026822176819684736  1637216100052491    299.1854  25.9657   4138.08          1708.63          2480.51     ...             ...             ...   ...            ...            ...             0.22           57.66      9.18e+36             6.02e+36             1.43e+37   3.99    3.40    54.26         peak_bump   peak-bump
4314325606960044160  539210100055675     286.6941  13.4415    589.74            70.48            80.87  3331.1            38.9            28.9  -1.0            0.1            0.1             0.40           85.45      1.08e+34             2.50e+33             3.20e+33  13.96    8.14    77.31           complex   classical
1828353902736263296  1637212200061650    298.1358  23.8383    357.32            16.70            15.31  3238.1             7.6             7.0   0.1            0.0            0.0             0.35           50.86      1.52e+33             1.50e+32             1.40e+32   5.97    2.03    48.83           complex     complex
1829872401329444608  1637207400096319    301.6585  21.5358   2133.77           376.96           534.08  4766.7            36.8            17.9  -1.6            0.1            0.1             0.15           80.71      1.24e+35             4.00e+34             7.00e+34  13.32    5.43    75.28         peak_bump   classical
4506718018446288640  539215400104005     284.5330  14.1300   4711.26          2285.20          7344.39     ...             ...             ...   ...            ...            ...             0.43           65.09      6.30e+35             4.68e+35             3.50e+36   9.41    4.75    60.34           complex   classical
2026755518928774656  1637216200018279    298.1754  25.8050   1003.54           175.90           533.02  3359.4             4.4             4.9   0.1            0.0            0.0             0.42           66.47      5.45e+34             1.76e+34             7.33e+34   1.77    0.68    65.79           complex   peak-bump
4313125356907605504  539209300181024     287.3844  12.0270    302.30             8.56            11.78  3429.2            18.8            18.0  -0.4            0.1            0.2             0.27           57.67      3.54e+33             2.20e+32             3.00e+32   7.18    6.78    50.89         classical   classical
4313761974109740672  539210300130946     285.6677  12.4449   3562.04          1563.67          1915.62     ...             ...             ...   ...            ...            ...             0.34           79.37      6.62e+35             4.57e+35             9.05e+35   9.43    8.83    70.55         classical   classical
1834586282544857472  1637216400016106    299.3053  25.0856    614.67            68.23            63.79  3531.8            25.6            39.3  -0.4            0.1            0.2             0.24           44.06      2.68e+33             5.70e+32             5.90e+32   7.69    5.41    38.65         peak_bump   classical
4507350581238404864  539216300006253     281.4710  14.5049       ...              ...              ...     ...             ...             ...   ...            ...            ...              ...             ...           ...                  ...                  ...    ...     ...      ...               ...         ...
1834885757717431936  1637215100016067    301.2443  25.9522    576.29            26.99            38.53  3737.0            35.9            21.5  -0.4            0.1            0.1             0.21           43.40      4.42e+33             4.10e+32             6.20e+32   4.33    2.72    40.68         peak_bump   classical
1830515512538280704  1637210300100584    302.8174  23.2786   3175.62          1041.77          1704.66     ...             ...             ...   ...            ...            ...             0.30           43.40      1.56e+35             8.60e+34             2.13e+35   8.63    5.44    37.96         peak_bump   classical
4319641917476502400  540215300078537     290.9442  14.1892    440.58            32.75            47.16  3322.3            18.4            12.7   0.1            0.0            0.0             0.21           80.01      1.92e+33             2.90e+32             4.40e+32   9.42    8.80    71.21         classical   classical
4303006070351437952  540205200152667     294.2336  10.8903   4547.25          1936.95          2688.70     ...             ...             ...   ...            ...            ...             0.50           48.15      4.78e+35             3.22e+35             7.33e+35   9.01    4.06    44.09           complex   classical
4312816016169846528  539205100045659     288.4682  11.4058    437.04            39.48            42.68  3211.0            17.9            17.7   0.0            0.0            0.0             0.27           69.18      4.80e+33             8.70e+32             1.02e+33  11.78    3.40    65.78         peak_bump   classical
1829537153353229312  1637209300046899    304.6966  22.6473    238.66            14.85            14.48     ...             ...             ...   ...            ...            ...             0.83           31.91      1.49e+33             1.90e+32             1.90e+32   4.66    2.72    29.19         peak_bump   classical
1830448614120220800  1637210400025361    303.1465  23.0749   4656.96          1996.82          2480.36     ...             ...             ...   ...            ...            ...             0.57           52.92      3.01e+35             2.05e+35             4.07e+35   5.27    4.09    48.83           complex   classical
4308260941358357888  540203400021899     291.0527   8.5040    789.59            60.50            60.96  3597.7             6.6            13.3  -0.8            0.0            0.0             0.44           58.31      6.47e+34             9.70e+33             1.05e+34  11.70    4.06    54.24           complex   peak-bump
4312062159196651392  539207100083837     283.9791  10.9940    427.80            12.26            16.18  3465.7             5.4             5.1  -0.4            0.0            0.0             0.28           79.34      5.62e+33             3.60e+32             4.70e+32   9.26    8.83    70.52         classical   classical
1831912613867143424  1637209200059663    304.9017  23.8030    317.65             5.04             4.79  3451.6             8.4             5.2  -0.2            0.1            0.0             0.47           42.71      6.03e+33             2.00e+32             2.00e+32   3.02    5.43    37.28           complex   peak-bump
4313730260110823808  539211400021825     284.6809  12.3291       ...              ...              ...     ...             ...             ...   ...            ...            ...              ...             ...           ...                  ...                  ...    ...     ...      ...               ...         ...
4307537428325796864  539202400009024     286.0902   8.6734    605.15            63.62            57.67  3789.9            89.1            68.7  -1.0            0.3            0.3             0.21           57.00      9.70e+33             1.96e+33             1.96e+33   9.64    4.08    52.92         peak_bump   classical
4507612230654830336  539215200068647     283.6509  14.8793    350.82            12.26            12.83  3510.5             1.9             3.0  -0.2            0.0            0.0             0.60           42.75      1.43e+34             1.00e+33             1.10e+33   6.74    4.06    38.69           complex   peak-bump
4318970051457248640  540212400019544     289.5109  12.2236    594.39            14.84            14.82  5092.2           112.3           116.1  -0.9            0.2            0.2             0.10           74.61      9.24e+34             4.70e+33             4.80e+33  12.95    4.08    70.53         peak_bump   peak-bump
1829171978037524096  1637205100043656    305.8825  21.5965   2922.69          1241.81          2129.73     ...             ...             ...   ...            ...            ...             0.85           35.96      2.29e+35             1.54e+35             4.55e+35   4.71    2.71    33.25         peak_bump   peak-bump
4307644012235809536  539202100038043     286.4020   9.0071    340.35            22.33            30.21     ...             ...             ...   ...            ...            ...             0.26           63.81      8.43e+32             1.20e+32             1.66e+32   7.73    6.81    57.00         classical   classical
4311591057165349888  539208400076742     282.2865  10.2908    433.63            11.17            13.92  3551.3             2.4             4.8  -0.5            0.0            0.0             0.10           42.72      2.43e+33             1.30e+32             1.70e+32   5.35    4.08    38.65         classical   classical
4317121561959038208  540213300083541     294.5760  13.7895    450.63            40.46            46.79  3216.4            11.5            10.4  -0.1            0.0            0.0             0.74           50.85      3.21e+33             5.90e+32             7.30e+32   2.91   16.27    34.57         peak_bump   classical
2026839773313856000  1637216200081185    298.6554  25.7996    387.83             7.30             7.71  3531.1             5.1             4.9  -0.6            0.0            0.0             0.25           36.62      4.44e+33             1.80e+32             1.90e+32   5.20    3.38    33.24         peak_bump   classical
1835388926040545536  1637213200082402    304.4161  25.7511    363.73            16.58            18.03  3319.5             5.7             6.6  -0.2            0.1            0.1             0.64           32.56      3.61e+33             3.30e+32             3.80e+32   2.82    2.03    30.53           complex   classical
4319516302582775040  540211100079758     291.0640  13.3282    387.07            12.90            15.16  3516.1             4.3             8.3  -0.2            0.1            0.1             0.50           37.97      7.68e+33             5.40e+32             6.40e+32   3.94    3.38    34.59         peak_bump   classical
1830156796859111808  1637206100010355    303.6825  22.2464   2184.19           965.00          1516.07     ...             ...             ...   ...            ...            ...             0.65           33.24      8.95e+34             6.18e+34             1.68e+35   3.22    2.03    31.20         peak_bump   classical
1810367683508689024  1637202400094548    303.8944  18.9551   2581.68          1002.84          2220.97     ...             ...             ...   ...            ...            ...             0.30           43.40      5.84e+34             3.66e+34             1.44e+35   3.25    2.04    41.36         peak_bump   classical
4312332265417925376  539205300006133     286.8900  10.6653   1809.82           727.69           795.69     ...             ...             ...   ...            ...            ...             0.55           42.09      3.59e+35             2.32e+35             3.86e+35   5.39    2.72    39.37           complex   classical
1830322788771008896  1637209300017645    304.4045  23.1640    301.24            11.43             8.00     ...             ...             ...   ...            ...            ...             0.22           49.51      3.65e+33             2.80e+32             2.00e+32   8.64    1.35    48.15           complex   peak-bump
4506765194372855680  539214200116578     285.0571  14.6936   4258.01          2183.10          2770.16     ...             ...             ...   ...            ...            ...             0.72           36.63      4.17e+35             3.20e+35             7.20e+35   2.83    8.15    28.48         peak_bump   classical
4504592525026981248  539212400070777     282.6261  12.2311    712.88           103.09           180.35  3279.1            16.0            14.6  -0.2            0.0            0.0             0.36           40.02      4.77e+33             1.31e+33             2.73e+33   2.94    3.38    36.63           complex   classical
4320429618845646336  539213100085760     287.9039  14.7610    584.73            19.83            19.35     ...             ...             ...   ...            ...            ...             0.16           53.58      9.95e+34             6.80e+33             6.90e+33  11.85    4.74    48.84           complex   classical
4310274941713728256  539203300027705     283.8165   8.3529     68.60             0.99             0.66     ...             ...             ...   ...            ...            ...             0.11           39.99      1.55e+32             5.00e+30             4.00e+30   6.64    3.38    36.60         peak_bump   classical
1816575521858895872  1637201200027928    304.6859  19.9907   1556.83           395.86           552.59  3673.0            60.1           109.4  -0.7            0.1            0.3             0.26           45.42      1.83e+34             8.10e+33             1.53e+34   6.81    4.05    41.37         peak_bump   classical
4308343095481156480  540203200101981     290.8954   9.0790   5906.87          2228.05          3796.56     ...             ...             ...   ...            ...            ...             0.53           52.20      1.98e+36             1.23e+36             3.37e+36   4.81    4.06    48.14         peak_bump   classical
1830643223386807168  1637210100039317    303.3607  23.6816    144.27             1.87             1.90  3243.3             3.7             5.5   0.1            0.0            0.0             0.15           29.85      9.84e+31             3.30e+30             3.30e+30   2.56    1.35    28.50         peak_bump   classical
1826462059881482624  1637208300035912    298.7285  20.9310     94.33             0.23             0.21  3456.2             1.3             1.5  -0.1            0.0            0.0             0.03            8.83      1.45e+31             2.00e+29             2.00e+29   1.64    0.68     8.15         classical   classical
1826462059881482624  1637208300035912    298.7285  20.9310     94.33             0.23             0.21  3456.2             1.3             1.5  -0.1            0.0            0.0             0.09           22.36      2.24e+32             3.00e+30             3.00e+30   2.46    1.34    21.02         peak_bump   classical
4311596004967778432  539208400071054     282.2370  10.4001   2794.52          1585.10           901.11     ...             ...             ...   ...            ...            ...             0.16           44.77      1.70e+35             1.38e+35             1.27e+35   7.68    6.78    37.99         peak_bump   peak-bump
1830498568890842752  1637210400090206    303.3253  23.4714    875.21           182.40           433.64     ...             ...             ...   ...            ...            ...             0.66           48.82      1.12e+34             4.30e+33             1.39e+34   4.06    1.34    47.48           complex   classical
4320038192646260352  540215200008036     290.8112  15.3023    398.18             3.15             3.74  4578.2             6.7             7.6  -0.9            0.0            0.0             0.08           46.79      4.02e+34             8.00e+32             9.00e+32   5.60    4.74    42.05         classical   classical
1831999440923546496  1637209100002335    305.6689  24.2612    784.76            37.93            42.56  4289.5            12.7            12.5   0.1            0.1            0.0             0.10           44.76      8.94e+33             8.50e+32             1.00e+33   4.39    3.40    41.36         peak_bump   classical
4506332291728484992  539215400044893     284.0773  13.8714    680.86            45.65            52.03  3454.7            25.0            13.0  -0.3            0.1            0.1             0.20           69.84      1.16e+34             1.50e+33             1.90e+33   8.57    7.44    62.40         classical   classical
4318054291413133184  540213300086349     294.4307  14.5589   3034.59          1150.16          2544.05     ...             ...             ...   ...            ...            ...             0.65           17.63      9.11e+34             5.65e+34             2.17e+35   2.73    2.04    15.58         classical   classical
1834994201371673344  1637215200016485    300.3157  25.9516    310.06             5.27             4.75  3549.0            19.6            10.9  -0.5            0.1            0.1             0.07           65.13      1.42e+33             5.00e+31             5.00e+31   8.09    6.78    58.35         classical   classical
1834994201371673344  1637215200016485    300.3157  25.9516    310.06             5.27             4.75  3549.0            19.6            10.9  -0.5            0.1            0.1             0.04            6.11      4.35e+31             1.50e+30             1.40e+30   1.02    0.68     5.43         classical   classical
4504265106793250304  539208100007255     282.1512  11.5487    362.41            14.71            16.15  3378.3            10.6            23.9   0.0            0.0            0.0             0.23           63.09      1.91e+33             1.70e+32             1.90e+32   7.66    6.78    56.30         classical   peak-bump
4507423419575842560  539216100037700     282.4144  14.8353    951.88            73.09           126.97  3645.1            33.5            43.9  -1.1            0.1            0.1             0.12           59.66      1.71e+34             2.60e+33             4.90e+33  11.15    3.38    56.28         peak_bump   classical
1823026940694816128  1637203300059054    300.3504  19.3985    286.11             8.88             8.34  3293.7             5.7            20.5   0.0            0.0            0.0             0.43           27.79      1.08e+33             7.00e+31             7.00e+31   2.65    2.03    25.76         peak_bump   peak-bump
1830512244061994880  1637210300101392    302.8409  23.2374    502.65            23.26            21.50  3482.9            20.9            12.6  -0.6            0.2            0.1             0.13           27.16      8.98e+32             8.40e+31             8.10e+31   3.42    2.72    24.44         classical   classical
4307646864094056832  539202100038370     286.3463   9.0008    496.89            70.28           120.58     ...             ...             ...   ...            ...            ...             0.42           29.87      1.43e+33             3.90e+32             7.90e+32   3.83    3.40    26.47         classical   classical
1828112358104478208  1637212300020758    298.6045  23.1249    320.55            26.22            33.56     ...             ...             ...   ...            ...            ...             0.04           41.37      2.67e+33             4.20e+32             5.90e+32   5.00    4.06    37.31         classical   classical
1832780609580034304  1637213100084569    305.4850  25.9851    281.55             8.63             9.72  3274.7            33.6             2.6   0.2            0.0            0.0             0.45           28.48      9.67e+32             6.50e+31             7.40e+31   5.48    2.06    26.42         peak_bump   classical
4507395592507777280  539216200107290     281.8776  14.9172   1677.77           717.36          1241.61     ...             ...             ...   ...            ...            ...             0.57           26.45      1.88e+34             1.28e+34             3.81e+34   2.46    1.34    25.11         peak_bump   peak-bump
1833410389223593344  1637211200127711    300.6451  23.6244    219.13            18.88            16.81     ...             ...             ...   ...            ...            ...             0.28           32.56      1.10e+32             1.90e+31             1.80e+31   4.24    2.71    29.85         classical   classical
4317072878525229440  540209200069112     294.2270  13.2616   3019.55          1113.95           997.14  4427.6            47.3           126.8  -2.4            0.1            0.1             0.32           16.93      6.02e+34             3.63e+34             4.64e+34   2.01    2.03    14.90         classical   classical
1835275328430978944  1637214400116212    303.7994  25.2774    481.89            90.98           119.24     ...             ...             ...   ...            ...            ...             0.75           14.27      1.21e+33             4.20e+32             6.80e+32   1.75    0.69    13.58         classical   classical
4310592455745188864  539202200077463     285.1661   8.9630    567.77           103.01           131.64     ...             ...             ...   ...            ...            ...             0.47           46.79      4.95e+33             1.67e+33             2.58e+33   5.66    5.44    41.34         classical   classical
4314920923791743744  540206100106133     292.9665  11.4638    498.94            37.69            33.44  3304.9             9.7             7.9  -0.4            0.1            0.0             0.39           29.84      2.38e+33             3.70e+32             3.60e+32   7.13    0.68    29.16           complex   classical
1817041852231986560  1637205400021229    305.9311  21.1253    252.81             5.53             4.90     ...             ...             ...   ...            ...            ...             0.09           27.13      2.34e+32             1.10e+31             1.00e+31   3.38    2.72    24.41         classical   classical
4504554243991757056  539212300096964     281.8838  12.1492    361.11            35.10            39.79  3211.6             8.0             8.7  -0.1            0.0            0.0             0.69           25.11      1.86e+33             3.60e+32             4.50e+32   3.08    2.72    22.39         peak_bump   classical
1823191180250387712  1637204300057295    298.5387  19.4060    243.99            17.52            16.08     ...             ...             ...   ...            ...            ...             0.64           18.98      1.16e+33             1.60e+32             1.60e+32   2.39    3.40    15.58         peak_bump   classical
1832714776319004288  1637213100027313    305.7704  25.7480   5552.72          1938.78          1985.15     ...             ...             ...   ...            ...            ...             0.39           18.35      7.23e+35             4.17e+35             6.09e+35   2.42    1.37    16.98         peak_bump   classical
1823924863742438144  1637207300005831    301.0299  21.4752    123.55             1.84             1.33  3193.1             3.8             3.9  -0.2            0.0            0.0             0.61           18.99      3.89e+32             1.40e+31             1.10e+31   4.41    0.69    18.30         peak_bump   classical
1822418949435757184  1637202400034466    303.2217  19.0550     96.66             0.67             0.71     ...             ...             ...   ...            ...            ...             0.30           18.35      8.01e+32             1.30e+31             1.30e+31   2.74    2.06    16.29         classical   classical
1822418949435757184  1637202400034466    303.2217  19.0550     96.66             0.67             0.71     ...             ...             ...   ...            ...            ...             0.03           58.35      2.26e+32             4.00e+30             4.00e+30   7.06    5.43    52.92         classical   classical
4506647507962642816  539214300012724     285.5643  14.4132    130.52             2.02             2.39  3164.9             6.7             7.1  -0.4            0.1            0.0             0.75           19.68      3.32e+32             1.40e+31             1.50e+31   2.37    2.72    16.96         peak_bump   classical
1829532716637557376  1637209300063822    304.9507  22.7109    199.79             6.34             7.07     ...             ...             ...   ...            ...            ...             0.67           18.33      6.22e+32             4.10e+31             4.70e+31   2.39    1.37    16.96         classical   classical
4287401045424662912  539204200032475     281.4756   9.1938    143.78             1.72             1.60  3223.8             5.5             4.8   0.0            0.0            0.0             0.45           17.64      2.41e+32             9.00e+30             9.00e+30   2.20    2.03    15.61         classical   classical
4319315568688156288  540212200084153     288.9565  13.2367    400.17            27.36            28.64  3291.5            11.9            17.0   0.4            0.0            0.0             0.81           21.69      8.67e+33             1.19e+33             1.32e+33   2.83    2.03    19.66         classical   classical
1833692375282299392  1637210200077467    302.7834  24.3034    566.85            28.86            28.98  3437.5             3.8             4.5  -0.4            0.0            0.0             0.22           37.31      3.55e+33             3.60e+32             3.80e+32   4.66    3.40    33.91         peak_bump   classical
4506501650873785856  539214300081846     285.2489  13.9433    130.96             1.34             1.28  3358.1             5.8             5.1  -0.3            0.0            0.0             0.25           19.66      1.88e+32             5.00e+30             5.00e+30   2.37    2.72    16.93         peak_bump   classical
1832379081678737280  1637213100037096    305.3683  25.5944     79.07             0.12             0.10  3471.0            41.0            12.7  -0.5            0.2            0.1             0.13            8.80      1.81e+32             2.00e+30             2.00e+30   1.53    0.68     8.12         classical   classical
1832770885765026560  1637213100009629    305.6512  26.0500   4609.27          1721.94          2852.46     ...             ...             ...   ...            ...            ...             0.73           14.95      1.97e+35             1.21e+35             3.20e+35   2.97    2.03    12.92           complex   classical
1822261444402557952  1637203300027342    300.9251  19.2242     79.70             0.68             0.62     ...             ...             ...   ...            ...            ...             0.38           32.56      2.45e+32             5.00e+30             5.00e+30   1.02    3.38    29.17           complex   peak-bump
4506328649595608320  539215400049389     284.3315  13.8015    170.98             2.97             3.03  3238.6             9.0             6.8  -0.1            0.0            0.0             0.42            9.52      1.34e+32             6.00e+30             6.00e+30   1.69    0.68     8.84         classical   classical
1834089749972018304  1637214200094729    302.3991  25.8789     56.70             0.24             0.24     ...             ...             ...   ...            ...            ...             0.47           13.56      3.19e+31             5.00e+29             5.00e+29   1.01    4.75     8.81         peak_bump   classical
1828018933971862400  1637212300070103    298.2238  23.0085    182.63             6.68             6.19     ...             ...             ...   ...            ...            ...             0.41            7.46      2.36e+32             1.70e+31             1.70e+31   1.01    0.66     6.80         classical   classical
1830480220786029056  1637210400013794    303.4681  23.2554    395.82            25.12            22.13  3422.4            11.0            14.3   0.1            0.0            0.0             0.36            9.52      2.63e+32             3.40e+31             3.20e+31   1.71    0.69     8.83         classical   classical
4311090057770864128  539204400148100     282.4717   8.6297    434.37            46.44            53.22     ...             ...             ...   ...            ...            ...             0.51           12.23      6.06e+32             1.29e+32             1.63e+32   4.41    0.00    12.23         classical   classical
1832108219558412416  1637213400056626    305.6685  24.9641    144.76             2.37             2.31  3171.3             4.1             4.0  -0.1            0.0            0.0             0.66            6.12      1.15e+32             5.00e+30             5.00e+30   1.02    0.69     5.43         classical   classical
1834041092268594816  1637215400006880    301.9761  25.2795    430.69            14.87            19.41  3582.7            11.0            13.7  -0.5            0.1            0.1             0.19           51.58      2.55e+33             1.80e+32             2.40e+32   6.44    5.41    46.17         classical   classical
1822812334081229696  1637202200003650    302.5499  20.4585   4562.32          1614.89          2198.41     ...             ...             ...   ...            ...            ...             0.28           59.70      1.22e+35             7.20e+34             1.46e+35   7.07    6.09    53.61         classical   classical
1835043640716545280  1637215200008711    300.3181  26.0945   1235.11           216.31           278.42  3461.6             8.5             6.2  -0.6            0.0            0.0             0.25           39.31      4.38e+34             1.41e+34             2.20e+34   8.06    2.03    37.28         peak_bump   peak-bump
4316916812275559680  540209100139843     295.6238  13.1190    412.22            14.31            16.27  3495.3            18.9            16.2  -0.5            0.1            0.1             0.20           40.69      2.12e+33             1.60e+32             1.80e+32   7.15    2.71    37.99         peak_bump   classical
4318237360099829504  540214100072304     293.0281  14.7909    456.45            38.22            39.92  3317.6            20.3            10.8  -0.0            0.1            0.0             0.38           38.65      4.28e+33             7.10e+32             8.10e+32   5.18    4.75    33.90         classical   classical
1822953483903561728  1637204400068323    299.7716  19.2146    917.58            56.11            67.47  4279.1            21.2            25.4   0.0            0.0            0.1             0.13           26.45      1.01e+34             1.20e+33             1.60e+33   5.14    3.40    23.05           complex   classical
1826808543474684928  1637208400067369    299.9392  21.1366   1640.64           726.26          1299.51     ...             ...             ...   ...            ...            ...             0.53           44.74      4.97e+34             3.43e+34             1.10e+35   5.17    4.72    40.02         classical   classical
1830106631653136640  1637211400123477    301.9833  22.7075       ...              ...              ...     ...             ...             ...   ...            ...            ...              ...             ...           ...                  ...                  ...    ...     ...      ...               ...         ...
1827173581334371456  1637208200004410    298.9752  22.3406    394.46             5.50             6.76     ...             ...             ...   ...            ...            ...             0.12           36.66      1.24e+34             4.00e+32             4.00e+32   4.31    2.72    33.94         peak_bump   classical
4308801935417686656  540207300022912     290.9691  10.4104   1239.98           268.24          1028.27  3473.1           155.0            77.5  -0.4            0.5            0.1             0.23           47.48      3.97e+34             1.54e+34             9.32e+34   5.94    4.75    42.72         classical   classical
4507298143976377344  539216400015560     282.3856  14.3612    330.28            14.26            11.31  3480.1             7.1             8.6  -0.4            0.0            0.0             0.34           35.27      1.89e+33             1.70e+32             1.40e+32   3.27    5.44    29.82           complex   classical
4320475351638368256  539213200043456     287.7007  14.7242    776.08           258.65           571.19     ...             ...             ...   ...            ...            ...             0.33           35.28      9.18e+33             5.12e+33             1.85e+34   2.63    3.38    31.90         peak_bump   classical
4310400797124056576  539203100038605     284.1182   8.9171    452.69            32.14            47.50  3600.7             9.8            13.9  -0.2            0.1            0.1             0.24           21.02      8.95e+32             1.27e+32             2.00e+32   2.51    2.04    18.98         classical   classical
1829983516407067264  1637207100060006    301.7865  22.2291    308.19            14.30            14.27     ...             ...             ...   ...            ...            ...             0.59           30.51      1.10e+33             1.00e+32             1.10e+32   1.95    6.09    24.42         peak_bump   classical
1823278045992168576  1637204100139381    299.2952  19.8376    333.30             7.07             6.32  3638.8            11.3            20.0  -0.4            0.1            0.1             0.14           19.01      1.74e+33             8.00e+31             7.00e+31   3.06    2.04    16.96         classical   classical
1832796719990100864  1637213100102152    305.9144  26.2045    622.32           104.72           159.71     ...             ...             ...   ...            ...            ...             0.58           25.07      2.11e+33             6.70e+32             1.23e+33   3.12    2.03    23.04         classical   classical
4309670927560927104  540208300016029     289.0208  10.4370    316.87            30.02            33.85     ...             ...             ...   ...            ...            ...             0.42           35.25      4.43e+32             8.80e+31             1.06e+32   4.45    3.38    31.87         classical   classical
4504423509516465792  539211300141711     283.3654  12.3286   1179.54           245.68           390.53  3553.1            68.3            71.2  -0.7            0.1            0.2             0.20           35.94      1.37e+34             5.10e+33             1.06e+34   5.00    4.72    31.22         peak_bump   classical
4309519920825270912  540208400059946     289.6193  10.6747    228.97             7.96             8.68  3275.0            14.5             7.5   0.1            0.0            0.0             0.37           34.59      6.49e+32             5.10e+31             5.60e+31   2.01    1.37    33.22           complex   classical
1830332890538223488  1637209300016739    304.7951  23.1729    276.39             6.40             7.40  3418.8             4.7            13.9   0.1            0.0            0.0             0.14           14.92      1.99e+32             1.00e+31             1.10e+31   2.12    0.68    14.24         classical   classical
1834595078654549888  1637216400079538    299.4873  25.2571    272.26             7.69             7.10  3326.6             5.3             5.4   0.1            0.0            0.0             0.30           27.13      5.49e+32             3.40e+31             3.20e+31   3.74    3.40    23.73         classical   classical
1828858136211355776  1637206400034103    303.2498  20.9807    109.53             0.79             0.76  3278.0             2.2             2.0  -0.1            0.0            0.0             0.12           20.35      4.71e+31             1.00e+30             9.00e+29   2.74    2.03    18.32         classical   classical
1829825981321342336  1637206200061799    302.6712  22.0830    215.89             3.03             3.37  3411.8            40.3            39.3  -0.9            0.1            0.2             0.17           32.54      4.47e+32             1.50e+31             1.60e+31   1.18    1.34    31.20         peak_bump   peak-bump
1833962515857169920  1637214300065921    302.5774  24.9492    569.84           119.92           127.38     ...             ...             ...   ...            ...            ...             0.27           16.96      1.42e+33             5.40e+32             7.10e+32   2.52    1.35    15.61         classical   classical
1830670200078620032  1637210100076980    303.4213  24.0704   4769.17          1748.85          2642.27     ...             ...             ...   ...            ...            ...             0.38           29.17      1.31e+35             7.90e+34             1.85e+35   3.61    2.72    26.45         classical   classical
4308675766460918400  540207300041138     290.2857  10.0854    464.70            61.73            69.51     ...             ...             ...   ...            ...            ...             0.56           19.64      2.39e+33             6.10e+32             7.80e+32   3.04    2.03    17.61         classical   classical
1826248269248481408  1637204200033797    298.5498  19.9336   4576.75          1167.24          1730.67  5142.8            85.4            85.1  -2.1            0.3            0.3             0.13           38.65      4.78e+35             2.13e+35             4.30e+35   7.09    2.04    36.60         peak_bump   classical
1823425208743083008  1637203200071103    301.0160  19.9719   1110.88            92.80           115.59  4671.7            49.0            53.3  -1.1            0.1            0.2             0.12           42.74      1.87e+34             3.00e+33             4.10e+33   5.18    4.08    38.66         classical   classical
4504616228958591104  539212400061911     282.6024  12.4737   4649.08          2280.99          2515.80     ...             ...             ...   ...            ...            ...             0.35           21.05      1.23e+35             9.10e+34             1.69e+35   2.94    2.04    19.01         classical   classical
4506191146243575040  539211200123747     283.4983  13.2753    190.59             4.49             5.05  3172.8             4.0             5.9   0.0            0.0            0.0             0.44           35.96      5.26e+32             3.10e+31             3.40e+31   4.89    4.09    31.87         classical   classical
4505853493064586368  539211400074402     284.0632  12.1463       ...              ...              ...     ...             ...             ...   ...            ...            ...              ...             ...           ...                  ...                  ...    ...     ...      ...               ...         ...
4313602506275937280  539210400057387     286.2439  12.5476    212.46            27.47            43.31     ...             ...             ...   ...            ...            ...             0.90           17.64      5.10e+32             1.27e+32             2.31e+32   2.41    1.35    16.29         classical   classical
1830676384843527040  1637210100074140    303.3885  24.2038    360.98            13.21            13.99  3314.9             2.0             2.9  -0.4            0.0            0.0             0.23           31.19      9.47e+32             7.10e+31             7.80e+31   2.55    2.03    29.16         peak_bump   classical
4313347179055885952  539206200077382     285.3129  11.1670    200.90             2.64             3.02  3477.0            11.7             5.7   0.1            0.0            0.0             0.28           31.91      8.35e+32             2.90e+31             3.10e+31   2.11    6.80    25.11         peak_bump   classical
1823513513274830720  1637203100003170    301.1919  20.4733    321.42             5.71             5.33  3418.8             4.9             6.1  -0.6            0.0            0.0             0.30           22.38      2.02e+33             8.00e+31             7.00e+31   3.03    2.03    20.35         peak_bump   classical
1823545708342560256  1637203100011674    301.8088  20.3432   1213.99           182.63           237.20  3547.5            18.6            28.6  -0.1            0.1            0.1             0.29           37.97      1.45e+34             4.10e+33             6.30e+33   4.51    4.06    33.91         classical   classical
4312767495905071104  539205100026072     288.2475  11.0372   1240.28           284.03           431.25     ...             ...             ...   ...            ...            ...             0.56           22.41      9.33e+34             3.81e+34             7.63e+34   3.06    1.37    21.04         peak_bump   classical
1832365161673323776  1637213200099949    304.8114  25.5058    376.99            14.56            21.40  3373.8            14.6            12.2  -0.6            0.1            0.1             0.21           35.27      8.50e+32             6.90e+31             1.02e+32   4.73    4.08    31.19         classical   classical
1822939911793351168  1637204400077452    299.6276  18.9626   6589.58          2461.65          2639.36     ...             ...             ...   ...            ...            ...             0.60           32.56      1.87e+36             1.14e+36             1.79e+36   4.48    2.71    29.85           complex   classical
1823414484185157248  1637203200050632    300.7326  19.7425    340.78            14.86            16.48     ...             ...             ...   ...            ...            ...             0.37           15.60      3.50e+32             3.20e+31             3.70e+31   2.01    1.37    14.23         classical   classical
1822890433780144640  1637204400081949    299.5830  18.8340    608.29            43.89            52.37  3497.4            18.9            30.3  -0.9            0.1            0.1             0.32           33.22      4.74e+33             6.70e+32             8.60e+32   5.26    3.38    29.84         classical   classical
1816568993517686656  1637201100042817    305.5028  20.3986   1641.16           373.28           457.65  3552.5             3.4             7.0  -0.7            0.0            0.0             0.22           28.47      1.41e+34             5.70e+33             8.90e+33   4.57    3.38    25.08         classical   classical
1834481000000153600  1637216300087885    298.9349  24.7726    340.18             8.76             9.15     ...             ...             ...   ...            ...            ...             0.21           35.94      5.46e+32             3.00e+31             3.20e+31   1.13    4.75    31.19         peak_bump   classical
1830001181634854784  1637207100081719    301.6393  22.3947    334.15            16.04            19.62  3254.6             7.8             8.4   0.1            0.0            0.0             0.31           14.26      2.57e+32             2.60e+31             3.30e+31   1.71    0.66    13.59         peak_bump   classical
1834985164760171648  1637215200016817    300.6166  25.9492    305.61             4.85             4.96     ...             ...             ...   ...            ...            ...             0.22           27.82      2.58e+33             9.00e+31             9.00e+31   3.34    2.71    25.11         classical   classical
4507650438685015296  539215100090153     283.9845  15.2167    666.83           118.95           174.71     ...             ...             ...   ...            ...            ...             0.70           17.64      3.26e+33             1.09e+33             1.95e+33   2.44    0.68    16.96         classical   classical
4321364787773358080  540214100140852     293.1158  15.3824    426.74            37.83            53.81  3386.1             9.3             9.7  -0.1            0.0            0.0             0.71           21.04      3.07e+33             5.40e+32             8.30e+32   2.93    2.03    19.01         peak_bump   classical
4320310974662362112  539213400156931     288.5319  14.5418    267.82            15.09            19.95     ...             ...             ...   ...            ...            ...             0.53           34.60      5.55e+32             7.30e+31             9.50e+31   4.23    3.38    31.22         classical   classical
1823558279694379776  1637203100007489    301.4228  20.4082    251.04            11.26            12.28  3293.0            12.9            12.8  -0.5            0.0            0.1             0.52           25.13      4.96e+32             4.70e+31             5.30e+31   3.11    1.35    23.77         peak_bump   classical
1827092762900452096  1637208100102948    299.2361  21.8569    493.40            46.70            41.91     ...             ...             ...   ...            ...            ...             0.31           16.27      6.49e+32             1.20e+32             1.18e+32   2.42    1.35    14.92         classical   classical
1823292683214472448  1637204100102736    299.9377  19.9310    231.06            15.97            17.53     ...             ...             ...   ...            ...            ...             0.50           21.74      1.93e+32             3.00e+31             3.40e+31   2.99    2.72    19.02         classical   classical
1828610058891290880  1637201200008514    304.4397  20.3473    243.79             7.97             7.14  3285.8             8.7            29.3  -0.7            0.1            0.2             0.38           19.67      5.23e+32             3.50e+31             3.30e+31   2.53    1.35    18.32         classical   classical
1823466096817653888  1637203200124774    300.5998  19.8583    522.64            75.23           103.45     ...             ...             ...   ...            ...            ...             0.37           27.13      1.24e+33             3.40e+32             5.40e+32   5.38    3.38    23.75         classical   classical
1829020520330142592  1637206100034228    303.6617  21.8465    615.97            24.65            29.34  3704.8            18.1            16.6  -0.6            0.1            0.1             0.23           21.70      4.33e+33             3.50e+32             4.30e+32   2.63    2.03    19.67         classical   classical
4295864703653590784  540203400122711     291.1908   8.1923    128.11             1.97             2.42  3185.5             6.1             6.0  -0.3            0.0            0.0             0.45           10.18      5.71e+31             3.20e+30             3.50e+30   1.08    0.68     9.50         peak_bump   classical
4307294333179957120  539201300031999     287.2612   8.0936    198.70             4.61             5.96  3205.5             3.7             4.1   0.0            0.0            0.0             0.24           21.72      2.13e+32             1.20e+31             1.50e+31   2.33    2.04    19.67         peak_bump   classical
4507235162569687552  539215200072530     283.6698  14.7562    436.66            36.15            44.43  3282.4             9.5             8.3  -0.1            0.0            0.0             0.28           21.02      9.40e+32             1.56e+32             2.06e+32   3.08    2.03    18.99         classical   classical
1830298801363340288  1637209300033780    304.3988  22.8886    327.78            34.19            32.50     ...             ...             ...   ...            ...            ...             0.31           16.27      5.45e+32             1.08e+32             1.14e+32   1.73    0.68    15.60         peak_bump   classical
4312473861900462720  539205200109957     287.5073  11.2160   4000.92          1615.91          2579.36     ...             ...             ...   ...            ...            ...             0.27           23.73      1.19e+36             7.70e+35             2.02e+36   3.11    2.69    21.04         classical   classical
1831950886304562432  1637209200008295    305.0948  24.1691    833.08           129.34           145.08     ...             ...             ...   ...            ...            ...             0.36           25.11      2.93e+33             8.60e+32             1.12e+33   3.10    2.72    22.39         classical   classical
1832343966025324288  1637213300006006    305.0448  25.2646    404.41            19.34            23.83  3392.1            40.2            22.2  -0.9            0.1            0.1              ...             ...           ...                  ...                  ...    ...     ...      ...               ...         ...
1833187016558104576  1637211400101707    301.4655  23.2899   4343.16          1539.13          2181.18     ...             ...             ...   ...            ...            ...             0.58           19.68      3.32e+35             1.95e+35             4.18e+35   2.72    2.72    16.96         peak_bump   classical
1828689391218542208  1637205300081185    304.2074  20.8234    414.22            19.42            22.83  3553.6             4.0             7.1  -0.4            0.0            0.1             0.24           23.72      6.57e+32             6.30e+31             7.60e+31   3.22    2.03    21.69         classical   classical
4507191388265902208  539215300018339     283.1587  14.3216       ...              ...              ...     ...             ...             ...   ...            ...            ...              ...             ...           ...                  ...                  ...    ...     ...      ...               ...         ...
4313147140988547328  539209300124562     287.5732  12.0874    206.99             3.31             4.16     ...             ...             ...   ...            ...            ...             0.29           20.36      5.12e+32             2.00e+31             2.40e+31   2.51    1.37    18.99         peak_bump   classical
1834214166590702720  1637212100124795    299.3430  24.1487    463.14            77.45           105.76     ...             ...             ...   ...            ...            ...             0.51           25.76      5.79e+32             1.85e+32             2.99e+32   3.49    2.74    23.03         classical   classical
1823439674174800640  1637203100088232    301.5284  20.0410   3549.52          1590.99          1967.50     ...             ...             ...   ...            ...            ...             0.52           19.67      3.35e+34             2.35e+34             4.75e+34   2.52    2.04    17.63         classical   classical
1832183059369013120  1637213300064651    304.8395  24.7095    234.18             4.62             4.84     ...             ...             ...   ...            ...            ...             0.17           19.67      1.78e+32             8.00e+30             8.00e+30   2.75    2.02    17.65         classical   classical
1835018528068908160  1637215200014962    300.1741  25.9772    161.27             2.76             2.84  3208.7             3.3             3.5  -0.1            0.0            0.0             0.25           17.64      9.77e+31             4.30e+30             4.40e+30   3.74    0.68    16.96         peak_bump   peak-bump
4308484107840022656  540203100003187     291.5724   9.6945    471.87            27.46            38.24  3415.2            11.0            11.2  -0.5            0.1            0.1             0.24           16.95      8.68e+32             1.04e+32             1.50e+32   3.10    1.37    15.58         classical   classical
1826273527996317440  1637204200061760    298.5598  20.2095    458.85            23.17            21.84  3426.7            13.6             9.1  -0.6            0.1            0.0             0.23           25.79      1.28e+33             1.30e+32             1.30e+32   3.58    2.72    23.07         classical   classical
4503843547163623424  539208200107374     281.4910  11.0099   2311.61           945.75          1584.71     ...             ...             ...   ...            ...            ...             0.36           31.87      3.42e+34             2.23e+34             6.30e+34   3.86    3.38    28.48         classical   classical
1830467580716475648  1637210400026435    303.4219  23.0554    205.39             3.24             3.14  3019.3             3.6             3.5  -0.5            0.0            0.0             0.32           20.33      6.36e+32             2.20e+31             2.10e+31   2.87    2.03    18.30         classical   classical
4313920780520525184  539209300166614     287.2295  12.3525    142.30             0.99             1.13  3408.8             3.3             3.3  -0.1            0.0            0.0             0.13           31.88      2.26e+32             6.00e+30             6.00e+30   4.36    3.38    28.50         classical   classical
4318289105865442432  540213200105345     294.1089  14.9181    393.89            23.70            33.62  3284.3             5.4             5.8   0.1            0.0            0.0             0.37           45.43      1.80e+33             2.40e+32             3.40e+32   3.01    8.12    37.31         peak_bump   classical
4315982124306229120  540211300018764     290.3443  12.3358    330.25            23.34            25.66  3195.2            12.8            16.7  -0.1            0.0            0.0             0.41           23.04      4.88e+32             7.10e+31             8.30e+31   3.14    2.03    21.01         classical   classical
4313966723848966400  539210400054255     286.6958  12.6108    499.54            67.11           104.38     ...             ...             ...   ...            ...            ...             0.37           19.67      2.20e+33             5.60e+32             1.02e+33   3.13    1.35    18.32         classical   classical
4310272227294377856  539203300028260     283.8645   8.3404    257.35             3.56             3.98  3487.4             4.4             4.1  -0.5            0.0            0.0             0.12           42.72      1.36e+33             4.00e+31             5.00e+31   2.39    1.35    41.37           complex   classical
4505906578876057472  539211400095656     284.3583  12.5888    186.27             5.00             5.54  3177.6             6.9             7.5  -0.1            0.0            0.0             0.23           25.10      8.25e+31             5.70e+30             6.20e+30   3.04    2.72    22.38         classical   classical
4312500593748794368  539206400018495     285.8943  10.4844       ...              ...              ...     ...             ...             ...   ...            ...            ...              ...             ...           ...                  ...                  ...    ...     ...      ...               ...         ...
4506436440430771072  539210200048797     285.1905  13.4968    353.92            24.58            32.08     ...             ...             ...   ...            ...            ...             0.16           25.79      1.63e+33             2.20e+32             3.10e+32   3.16    2.71    23.08         classical   classical
4310286379196414592  539203300022871     283.6037   8.4476    576.99            75.33            98.40     ...             ...             ...   ...            ...            ...             0.32           31.90      2.03e+33             5.10e+32             7.60e+32   3.86    2.71    29.19         classical   classical
1830631167413396480  1637210100078965    303.7764  23.9737    909.29           323.42           529.06     ...             ...             ...   ...            ...            ...             0.76           41.39      8.50e+33             5.02e+33             1.28e+34   6.37    3.40    37.99         classical   classical
4506596213218962944  539214400062682     286.3930  14.3347   3293.83          1560.14          1872.47     ...             ...             ...   ...            ...            ...             0.48           25.10      9.88e+34             7.22e+34             1.45e+35   4.03    2.72    22.38         peak_bump   classical
1827214739971637760  1637208100055358    299.4693  22.2952     90.53             1.20             0.88     ...             ...             ...   ...            ...            ...             0.72           30.54      1.20e+32             5.00e+30             4.00e+30   2.42    8.15    22.39         peak_bump   classical
4313836534757333248  539210300003472     284.9903  12.6641   1411.49           463.65           756.91     ...             ...             ...   ...            ...            ...             0.45           30.51      3.96e+34             2.19e+34             5.38e+34   4.21    2.72    27.79         classical   classical
1833784291899537408  1637214400032769    303.1764  24.8544    131.71             0.36             0.31  3504.6             1.0             0.9  -0.3            0.0            0.0             0.27           39.34      4.39e+33             5.00e+31             4.00e+31   4.54    4.09    35.25         peak_bump   peak-bump
1833324348124673792  1637212400015118    299.9143  23.2399       ...              ...              ...     ...             ...             ...   ...            ...            ...              ...             ...           ...                  ...                  ...    ...     ...      ...               ...         ...
1823887171112693632  1637207100079046    301.3122  21.6780    206.28             4.87             3.42  3281.2             3.3             3.7  -0.4            0.0            0.0             0.26           15.62      2.05e+32             1.00e+31             8.00e+30   2.41    1.37    14.26         classical   classical
1828769384984672512  1637202200086565    303.0322  20.4376   4270.65          1949.87          2372.85     ...             ...             ...   ...            ...            ...             0.76           29.82      8.53e+35             6.02e+35             1.21e+36   4.07    2.04    27.78           complex   classical
4312010069829326848  539208100052049     282.7979  10.8367       ...              ...              ...     ...             ...             ...   ...            ...            ...              ...             ...           ...                  ...                  ...    ...     ...      ...               ...         ...
4506898063483199360  539214200093784     285.6599  15.2298   2353.65           965.18          1902.91     ...             ...             ...   ...            ...            ...             0.68           23.73      2.12e+35             1.39e+35             4.82e+35   3.14    2.72    21.01         peak_bump   classical
4507414284198920320  539216100070882     282.7205  14.8045   5262.16          1609.60          2255.55     ...             ...             ...   ...            ...            ...             0.08           74.62      3.85e+35             2.00e+35             4.01e+35   9.01    7.47    67.15         classical   classical
4307250180913272960  539201300019649     286.9368   8.0924     84.26             0.84             0.63     ...             ...             ...   ...            ...            ...             0.20           14.92      1.25e+31             5.00e+29             5.00e+29   2.42    1.37    13.55         classical   classical
4287347753446677632  539204200043850     281.5908   9.0102   4528.09          2240.44          2377.20     ...             ...             ...   ...            ...            ...             0.39           76.64      9.09e+35             6.83e+35             1.21e+36   5.33    4.06    72.58         peak_bump   peak-bump
1834728390113413504  1637215300014788    300.6525  25.1439    939.26           178.24           218.31     ...             ...             ...   ...            ...            ...             0.53           20.36      5.86e+33             2.05e+33             3.06e+33   2.59    2.04    18.32         classical   classical
4313169921506364544  539209300023190     287.2812  12.3229    411.99            24.55            31.57  3277.9             9.9            11.2  -0.1            0.1            0.0             0.38           18.98      1.53e+33             1.90e+32             2.50e+32   2.89    2.04    16.93         classical   classical
4313585090210571008  539210400135872     286.3802  12.3987   5537.02          2405.81          1908.32     ...             ...             ...   ...            ...            ...             0.51           14.92      1.17e+36             8.00e+35             9.50e+35   3.28    2.04    12.87         classical   classical
1828514676248815232  1637202100028896    303.9436  20.0034   3928.87          1039.69          1489.82     ...             ...             ...   ...            ...            ...             0.54           21.70      2.52e+36             1.16e+36             2.28e+36   3.77    2.04    19.66         peak_bump   classical
1829578552532413824  1637209400054011    305.1555  22.9981    164.57             2.69             3.24  3248.1             5.9             7.3  -0.3            0.0            0.0             0.68           28.50      1.22e+33             4.00e+31             5.00e+31   3.62    2.71    25.79         classical   classical
4319613849882548224  540215300070162     290.7574  13.9980    134.76             0.66             0.72  3443.3             2.0             1.9  -0.1            0.0            0.0             0.44           29.16      2.06e+33             3.00e+31             4.00e+31   4.27    3.40    25.76         classical   classical
1834335868780533248  1637216400029212    299.9037  24.8630    188.02             0.85             0.82  3460.9             1.7             2.3  -0.4            0.0            0.0             0.22           61.03      4.77e+33             6.00e+31             6.00e+31   7.75    6.09    54.94         classical   classical
4307470770436575360  539202400019753     286.2371   8.4326    255.12             9.54            11.08  3187.4            12.4            16.5   0.2            0.0            0.0             0.88           27.81      8.32e+33             6.60e+32             7.80e+32   3.95    3.38    24.42         classical   peak-bump
4307470770436575360  539202400019753     286.2371   8.4326    255.12             9.54            11.08  3187.4            12.4            16.5   0.2            0.0            0.0             0.03            6.78      2.90e+31             2.60e+30             3.00e+30   1.15    0.69     6.09         classical   classical
4310551773817482496  539202400001951     285.9957   8.8409    341.17            46.32            63.06     ...             ...             ...   ...            ...            ...             0.48           50.86      1.17e+33             3.20e+32             4.90e+32   6.34    5.41    45.45         classical   classical
4313296120478612736  539209100100890     288.2736  12.9303    617.00           107.81           311.55     ...             ...             ...   ...            ...            ...             0.39           17.63      2.30e+33             7.50e+32             2.91e+33   2.35    2.03    15.60         classical   classical
1834295289928076416  1637215300038010    300.5602  24.7614    724.87            16.74            18.51     ...             ...             ...   ...            ...            ...             0.18           49.51      4.32e+34             2.00e+33             2.30e+33   5.25    4.74    44.77         peak_bump   peak-bump
1829632600404861184  1637206300016413    302.8625  21.3009    810.05           180.97           386.23     ...             ...             ...   ...            ...            ...             0.56           27.82      3.84e+33             1.55e+33             4.55e+33   3.72    3.40    24.42         classical   classical
1829769734411786752  1637206100104143    303.3157  21.9177   3030.25          1232.40          1382.35     ...             ...             ...   ...            ...            ...             0.35          115.99      3.83e+35             2.49e+35             4.30e+35  13.68   12.89   103.10         classical   classical
1829481868532453632  1637205100001495    305.5031  22.3689    217.83             2.09             1.90  3613.0            18.4             6.0  -0.1            0.1            0.0             0.52           49.52      1.51e+34             3.00e+32             3.00e+32   5.83    5.44    44.08         classical   classical
1829481868532453632  1637205100001495    305.5031  22.3689    217.83             2.09             1.90  3613.0            18.4             6.0  -0.1            0.1            0.0             0.02            5.43      1.61e+31             3.00e+29             3.00e+29   1.04    0.66     4.77         classical   classical
4512679669274822016  539214100034779     286.5942  14.8885    250.31            19.35            22.04     ...             ...             ...   ...            ...            ...             0.91           29.16      2.65e+33             4.20e+32             5.00e+32   2.71    2.72    26.44           complex   classical
4313749054842635136  539210300068138     285.5722  12.2348    394.00            87.35           196.49     ...             ...             ...   ...            ...            ...             0.57           28.48      1.76e+33             7.10e+32             2.20e+33   4.40    3.40    25.08         classical   classical
1823063263245809920  1637204400012935    299.8046  19.4405    309.50            17.45            20.01     ...             ...             ...   ...            ...            ...             0.37           39.34      8.88e+32             1.03e+32             1.23e+32   6.74    2.71    36.63         peak_bump   classical
1829553195046291072  1637209400038479    305.1891  22.7613    290.78            14.02            12.06  3183.4             9.5            23.1   0.1            0.0            0.0             0.06           10.17      3.99e+31             4.20e+30             3.80e+30   1.68    0.66     9.50         peak_bump   classical
1829553195046291072  1637209400038479    305.1891  22.7613    290.78            14.02            12.06  3183.4             9.5            23.1   0.1            0.0            0.0             0.69           44.06      2.97e+33             2.90e+32             2.70e+32   5.52    8.15    35.91           complex   peak-bump
1822364003901840000  1637203400047513    301.8292  18.8999   1124.22           171.63           164.49  3670.4            23.7            45.5  -0.6            0.1            0.1             0.11           32.60      7.36e+33             2.08e+33             2.32e+33   4.06    3.38    29.22         classical   classical
4308468787706099072  540203100060947     291.4606   9.3808   6873.70          3164.60          2350.73     ...             ...             ...   ...            ...            ...             0.46           25.78      9.99e+35             7.14e+35             8.05e+35   3.00    2.03    23.75         peak_bump   classical
1829096244880865408  1637205300022011    304.7363  21.1515    367.55            14.93            10.54  3432.5             3.3             3.6  -0.4            0.0            0.0             0.49           67.81      1.41e+34             1.10e+33             8.00e+32  14.23    2.71    65.10           complex   peak-bump
2026753289860209280  1637216200022687    298.0781  25.7093    487.86            26.77            28.07  3465.1             7.3             6.7  -0.4            0.0            0.0             0.75           20.35      1.76e+34             1.90e+33             2.10e+33   3.04    2.03    18.32         classical     complex
4308620859603335424  540203200048397     290.2825   9.6421   1367.21           798.78           964.44     ...             ...             ...   ...            ...            ...             0.84           19.67      1.11e+35             9.30e+34             2.13e+35   3.78    0.69    18.98         peak_bump   classical
4309470786398226176  540208400028654     289.1890  10.1345    121.48             0.68             0.61  3374.0             3.5             3.5   0.1            0.0            0.0             0.14           18.32      2.64e+32             5.00e+30             5.00e+30   4.11    0.68    17.64         peak_bump   classical
1830303061976614272  1637209300057282    304.7481  23.0122    823.28           419.81           761.24     ...             ...             ...   ...            ...            ...             0.70           41.37      9.40e+33             7.18e+33             2.54e+34   7.78    2.71    38.66         peak_bump   classical
4506665752988686976  539214400000366     286.1479  14.6158   5110.65          2679.46          1038.37  3637.3            59.9            41.7  -0.7            0.2            0.1             0.09            6.78      3.04e+34             2.35e+34             1.37e+34   1.17    0.68     6.11         classical   classical
4506665752988686976  539214400000366     286.1479  14.6158   5110.65          2679.46          1038.37  3637.3            59.9            41.7  -0.7            0.2            0.1             0.21           13.56      1.98e+35             1.54e+35             8.90e+34   2.39    0.66    12.90         classical   classical
1826328258724148352  1637204200117118    298.3828  20.4765    295.03             8.33            11.00  3319.2             3.9             4.9   0.1            0.0            0.0             0.72           35.29      4.52e+33             2.80e+32             3.60e+32   2.92    3.38    31.91         peak_bump   classical
1833796004258509440  1637214300025612    302.9339  24.9804    564.29            21.07            25.11  3531.0             9.2            18.0  -0.4            0.0            0.0             0.15           28.50      1.51e+33             1.10e+32             1.40e+32   3.97    2.71    25.79         classical   classical
1834671391623219968  1637215400111817    301.1305  25.0974   1076.95           492.71          1788.55     ...             ...             ...   ...            ...            ...             0.46           38.65      1.89e+35             1.33e+35             1.15e+36   4.75    3.38    35.27         peak_bump   classical
1822467705893843328  1637202400067830    303.2064  19.4809    326.61            23.09            32.32  3134.4             5.1             6.8   0.0            0.0            0.0             0.63           34.60      1.32e+33             1.90e+32             2.80e+32   4.37    3.41    31.19         peak_bump   classical
1832492120904278016  1637213400005162    306.0366  25.2538   1265.63           338.59           867.00     ...             ...             ...   ...            ...            ...             0.35           52.21      1.83e+34             8.60e+33             3.37e+34   6.16    5.43    46.79         classical   classical
4506766293907327488  539215400068155     284.4002  14.1925    898.34           202.92           252.17     ...             ...             ...   ...            ...            ...             0.19           23.77      7.06e+33             2.84e+33             4.53e+33   3.09    2.72    21.05         classical   classical
4310175813860704256  539203400099512     284.3112   8.3232    512.70            22.51            21.60  3971.9            43.0           160.0  -0.2            0.0            0.1             0.15           31.22      7.23e+33             6.40e+32             6.40e+32   6.52    2.04    29.17           complex   classical
4504534899450351744  539212300041799     281.5830  12.0211   3591.49          1298.56          1111.82     ...             ...             ...   ...            ...            ...             0.27           31.22      6.22e+34             3.70e+34             4.46e+34   4.17    2.72    28.50         classical   classical
1817023611513370752  1637205400033160    305.3502  20.9160    674.74            95.51           163.76     ...             ...             ...   ...            ...            ...             0.14           27.81      5.04e+33             1.33e+33             2.74e+33   1.33    0.69    27.12           complex   classical
1833988320025707008  1637214300017351    302.8667  25.1149   6028.14          1533.83          1987.84  4039.4           232.6           240.3  -1.7            0.4            0.9             0.18           56.95      1.86e+36             8.30e+35             1.43e+36   6.50    4.06    52.89           complex   classical
1833065726702773504  1637211300124902    300.6540  22.8526    900.68           189.42           195.95  5966.5            72.9            12.4  -4.1            0.1            1.8             0.27           42.72      1.26e+34             4.80e+33             6.10e+33   5.56    4.75    37.97         classical   classical
4313287019488284800  539209100101927     287.9369  12.9001    269.68             7.00             7.03  3312.1             5.6             6.5   0.1            0.0            0.0             0.25           12.87      3.46e+32             2.10e+31             2.10e+31   2.37    1.35    11.52         classical   classical
1830702395160004096  1637210100048058    303.5895  24.3238   2933.37          1355.32          1485.62     ...             ...             ...   ...            ...            ...             0.66           36.65      1.06e+35             7.60e+34             1.35e+35   4.43    4.74    31.91         peak_bump   classical
4310600019198364544  539202200035637     285.0283   9.0347    858.88            27.31            28.97  5354.8            29.0            16.4  -0.0            0.0            0.0             0.13           42.06      1.46e+35             9.00e+33             1.00e+34   4.54    4.09    37.97         peak_bump   classical
1833449142698970880  1637211100061056    301.2738  24.0078    300.52            16.70            14.39  3267.6             7.4             7.2  -0.1            0.1            0.1             0.28           15.61      1.71e+32             2.00e+31             1.80e+31   2.28    1.35    14.26         classical   classical
1829494341107329408  1637209400041339    305.7392  22.6957    920.73           215.41           238.13     ...             ...             ...   ...            ...            ...             0.38          103.08      1.16e+34             4.90e+33             6.80e+33  11.93   10.84    92.23         classical   classical
4506420394426046464  539210200007790     285.3404  13.4244   1697.55           427.35           774.48  3585.5           174.8            29.6  -0.4            0.3            0.0             0.20           42.74      2.68e+34             1.18e+34             3.00e+34   5.70    4.06    38.68         classical   classical
1822540582907225472  1637202200067108    302.8210  19.8416    575.96           136.51           167.25     ...             ...             ...   ...            ...            ...             0.64           64.44      5.63e+33             2.38e+33             3.76e+33   7.28    8.80    55.64           complex   peak-bump
1828617098334387072  1637201200003506    304.5320  20.4376    409.75            67.41            88.16     ...             ...             ...   ...            ...            ...             0.87           46.80      1.60e+33             5.00e+32             7.70e+32   2.44    0.66    46.14           complex   classical
4315109249511406848  540206100063856     293.5062  11.4604   4769.83          1688.82          2300.74     ...             ...             ...   ...            ...            ...             0.53           16.95      1.67e+35             9.80e+34             2.00e+35   2.39    1.34    15.61         peak_bump   classical
1834234434514358144  1637211200014860    300.3671  24.0946    578.02            28.47            32.00  3392.6             7.1             8.9  -0.4            0.0            0.0             0.25           17.64      1.99e+33             2.00e+32             2.30e+32   2.42    1.37    16.27         classical   classical
1816478249445341568  1637201200038880    304.4681  19.7955    321.19            30.44            31.07  3462.5            29.1            11.4   0.1            0.0            0.0             0.39           29.85      6.35e+32             1.18e+32             1.32e+32   3.29    2.03    27.82         peak_bump   classical
1829929782094909952  1637207100020688    301.7590  22.1175    183.37             2.22             2.35  3287.6             8.2             6.1   0.1            0.0            0.0             0.64           42.74      3.90e+33             1.10e+32             1.10e+32   5.66    4.77    37.97         classical   peak-bump
1833423269814388096  1637211100038711    301.3077  23.7128    343.69            12.75            13.66     ...             ...             ...   ...            ...            ...             0.56           31.87      2.60e+33             2.00e+32             2.20e+32   3.42    2.03    29.84         peak_bump   peak-bump
1830428578093932928  1637209200030452    304.3222  23.8050    557.98            30.83            40.68  3486.0            24.8            17.7  -0.5            0.1            0.1             0.12           84.12      2.91e+33             3.20e+32             4.50e+32  10.43    8.84    75.28         classical   classical
1823889541927227904  1637207300114031    300.5853  21.1868   4331.44          1621.76          1767.56     ...             ...             ...   ...            ...            ...             0.20           26.47      1.68e+35             1.03e+35             1.66e+35   3.47    2.71    23.76         classical   classical
4313315263173826048  539209100063184     288.2381  13.0305    255.84            11.14            15.55  3212.4             6.6             8.4   0.2            0.0            0.0             0.67           18.98      1.20e+33             1.10e+32             1.60e+32   2.90    2.03    16.95         classical   peak-bump
4321295862157965696  540214200016515     292.0748  15.1304    410.00            25.91            37.71  3368.0             5.1            24.4   0.1            0.0            0.0             0.56           28.47      7.42e+33             9.30e+32             1.44e+33   2.10    4.06    24.41           complex   classical
1832762605077037568  1637213100017876    305.5143  25.9146    241.80             5.44             4.76  3299.8             7.9             6.9  -0.1            0.0            0.0             0.75           18.98      1.91e+33             9.00e+31             8.00e+31   3.07    2.03    16.95         classical   peak-bump
4312301925761074688  539206400019820     286.4967  10.4593    880.00           129.94           201.05  3552.9            58.4            31.1  -0.3            0.1            0.0             0.16           54.26      1.20e+34             3.30e+33             6.10e+33   7.49    5.43    48.83         classical   classical
4506072055378811648  539211100067019     284.6608  13.1707   2966.54          1188.90          1186.87     ...             ...             ...   ...            ...            ...             0.72           22.39      9.46e+34             6.12e+34             9.13e+34   3.27    2.03    20.36         classical   classical
1833813252841212288  1637211100082429    301.6751  24.1487    791.78            30.00            22.43  4834.0            21.6            17.4  -0.7            0.0            0.0             0.04           88.86      6.19e+34             4.60e+33             3.60e+33  10.79    8.81    80.05         classical   classical
4506867139738724736  539214200069429     285.5502  14.9761    421.46            10.62            10.13  5438.6            58.8            44.8  -1.5            0.1            0.0             0.09           21.01      1.73e+33             9.00e+31             9.00e+31   2.55    2.03    18.98         classical   classical
2026634061565274880  1637216300021304    298.2441  24.9809    181.37             2.82             3.07     ...             ...             ...   ...            ...            ...             0.20           21.70      2.33e+32             8.00e+30             9.00e+30   2.73    2.03    19.67         classical   classical
1829960804622558848  1637207100024478    301.2383  22.0595    295.52            27.35            35.95     ...             ...             ...   ...            ...            ...             0.73           60.36      1.37e+33             2.60e+32             3.60e+32   9.33    4.08    56.29         peak_bump   classical
4311270034095616000  539203200176102     283.3857   9.5831    365.30            21.48            19.14  3402.7            19.3            15.0  -0.5            0.1            0.1             0.32           23.75      1.36e+33             1.60e+32             1.50e+32   2.87    2.72    21.02         classical   classical
4503857359777327872  539208100076267     282.2289  11.0985    487.66            44.54            50.98     ...             ...             ...   ...            ...            ...             0.32           34.60      7.45e+33             1.31e+33             1.65e+33   2.77    2.03    32.57         peak_bump   peak-bump
1810439323570648064  1637202400071124    303.8000  19.2660   3095.76          1473.05          2785.10     ...             ...             ...   ...            ...            ...             0.17           15.60      6.60e+34             4.79e+34             1.72e+35   2.43    1.35    14.24         peak_bump   peak-bump
4296359282029911936  540202200138299     292.7598   9.0761    278.36            29.07            33.43     ...             ...             ...   ...            ...            ...             0.59           23.05      1.78e+32             4.00e+31             4.90e+31   3.02    2.69    20.36         classical   classical
4307657653053143552  539202100065708     286.4909   9.2558    702.43           190.08           288.43     ...             ...             ...   ...            ...            ...             0.45           19.66      4.51e+33             2.14e+33             4.48e+33   2.59    2.03    17.63         classical   classical
1823168335351704960  1637204300089222    298.9987  19.4533   1828.41           633.89           874.73     ...             ...             ...   ...            ...            ...             0.35           39.36      1.92e+34             1.11e+34             2.28e+34   4.96    4.08    35.28         classical   classical
4311211794366218240  539203200035967     283.3433   9.0248    327.97            44.05            74.60     ...             ...             ...   ...            ...            ...             0.87           22.39      1.53e+33             4.00e+32             7.90e+32   2.87    1.35    21.04         peak_bump   classical
1827955192335000704  1637212300133199    298.3779  22.6871    205.41            18.48            19.17     ...             ...             ...   ...            ...            ...             0.71           24.44      1.82e+32             3.50e+31             3.90e+31   3.27    2.06    22.38         classical   classical
4307427721984553984  539202400071044     286.4020   8.1663    803.41            19.91            22.29  4757.8            35.9            53.8  -0.7            0.0            0.1             0.05           95.63      7.27e+34             3.70e+33             4.30e+33  11.62    9.49    86.14         classical   classical
4320207895449220608  539213400022502     288.1070  14.2091   1944.45           842.62          1828.61     ...             ...             ...   ...            ...            ...             0.18           41.40      1.67e+35             1.14e+35             4.62e+35   5.58    4.75    36.65         classical   classical
1833136400360611968  1637211400017415    301.7054  23.1995    321.76            29.69            28.87     ...             ...             ...   ...            ...            ...             0.57           17.61      3.97e+32             7.40e+31             7.80e+31   2.36    1.34    16.27         classical   classical
1836344298566832640  1637214200092668    302.3090  26.0490    332.20            53.97            85.52     ...             ...             ...   ...            ...            ...             0.29           66.47      7.52e+32             2.28e+32             4.39e+32   8.20    7.46    59.01         classical   classical
1822603392499644544  1637203400019312    301.8470  19.3437   4394.94          1629.58          1665.99     ...             ...             ...   ...            ...            ...             0.55           23.75      8.50e+34             5.19e+34             7.70e+34   3.41    2.03    21.72         classical   classical
1830491769955616256  1637210400006274    303.2476  23.3771   4022.75          1305.09          1644.14  4538.0            48.6            36.1   0.6            0.2            0.2             0.24           25.78      1.49e+35             8.10e+34             1.47e+35   1.62    2.04    23.73         peak_bump   classical
1823200388660885760  1637204300085959    298.6177  19.5410   1178.49           144.62           200.29  4155.1           101.9            18.9   0.1            0.3            0.1             0.19           42.05      2.19e+34             5.10e+33             8.10e+33   7.95    5.43    36.62         peak_bump   classical
1830534234299246080  1637210300097013    302.5776  23.4786   4249.18          2723.18          3093.07     ...             ...             ...   ...            ...            ...             0.84           23.76      3.00e+35             2.62e+35             5.95e+35   2.98    1.35    22.41         classical   classical
1829925757685219584  1637207100024365    301.8968  22.0629       ...              ...              ...     ...             ...             ...   ...            ...            ...              ...             ...           ...                  ...                  ...    ...     ...      ...               ...         ...
1829145001347711744  1637205100077765    305.2556  21.7482    831.04            92.55           114.44  3478.0             8.0             9.6   0.1            0.0            0.0             0.19           38.02      2.85e+33             6.00e+32             8.40e+32   4.86    4.09    33.93         classical   classical
4505331774823390720  539212300056545     281.5514  12.5673   5078.04          1640.81          2740.09     ...             ...             ...   ...            ...            ...             0.26           26.45      2.31e+35             1.26e+35             3.17e+35   3.35    2.72    23.73         classical   classical
4303053585547107328  540205100120714     295.2124  10.9322   1239.06           155.32           261.66  4050.1            50.4            58.3  -0.3            0.1            0.1             0.31          107.14      2.54e+35             6.00e+34             1.19e+35  18.26   14.24    92.89           complex   peak-bump
1832692373751148032  1637213100090452    306.0327  25.4659       ...              ...              ...     ...             ...             ...   ...            ...            ...              ...             ...           ...                  ...                  ...    ...     ...      ...               ...         ...
1826681786072028800  1637208300118820    298.5341  21.4023   1386.34           604.10           504.47     ...             ...             ...   ...            ...            ...             0.76           55.64      5.69e+34             3.89e+34             4.91e+34   6.67    8.84    46.80         peak_bump   classical
4314230984568175744  539210100159491     286.6409  13.3730   7228.48          3731.13          3504.49     ...             ...             ...   ...            ...            ...             0.44           54.24      3.76e+36             2.91e+36             4.55e+36   6.87    4.75    49.49         classical   classical
1834816320996627840  1637215100031518    301.5680  25.6656    162.56             0.73             0.59  3362.6            38.1            27.0  -0.5            0.2            0.1             0.10           23.08      3.65e+32             5.00e+30             4.00e+30   3.40    1.35    21.73         classical   classical
1822493132102386048  1637202300007547    302.9390  19.5193   6105.54          3809.17          2286.00     ...             ...             ...   ...            ...            ...             0.57           19.66      1.21e+35             1.04e+35             1.08e+35   3.05    2.03    17.63         classical   classical
1830677553074628480  1637210100089705    303.4095  24.2267    100.94             0.74             0.65  3207.9             2.8             2.9  -0.2            0.0            0.0             0.30           27.13      7.63e+31             1.80e+30             1.70e+30   1.07    7.47    19.66         peak_bump   classical
1830677553074628480  1637210100089705    303.4095  24.2267    100.94             0.74             0.65  3207.9             2.8             2.9  -0.2            0.0            0.0             0.13           21.07      3.90e+31             9.00e+29             9.00e+29   2.56    1.37    19.70         peak_bump   classical
4312150704238524160  539207200013241     283.5598  11.4664    613.92            65.65            92.35  3186.2            16.4            21.3   0.1            0.0            0.0             0.25           29.19      1.62e+33             3.50e+32             5.40e+32   4.43    3.38    25.80         classical   classical
1833912346332646144  1637215400084852    301.1869  24.8160    621.07            75.99            98.66     ...             ...             ...   ...            ...            ...             0.61           14.89      3.03e+33             7.10e+32             1.05e+33   1.80    1.34    13.55         peak_bump   classical
4310567136927524992  539202200034280     285.5566   9.0596    198.92             1.80             1.84  3484.1             3.8             4.3   0.1            0.0            0.0             0.17           35.28      2.19e+33             5.00e+31             5.00e+31   2.91   14.27    21.01         peak_bump     complex
4310567136927524992  539202200034280     285.5566   9.0596    198.92             1.80             1.84  3484.1             3.8             4.3   0.1            0.0            0.0             0.10            7.46      3.25e+32             8.00e+30             8.00e+30   1.43    0.66     6.80         classical   classical
4311400017013619328  539204100165538     282.5215   9.6232    120.67             1.28             1.52  3028.9             3.7             3.4   0.2            0.0            0.0             0.40           13.59      6.92e+31             3.10e+30             3.30e+30   1.75    1.37    12.23         classical   classical
4311400017013619328  539204100165538     282.5215   9.6232    120.67             1.28             1.52  3028.9             3.7             3.4   0.2            0.0            0.0             0.50           34.57      2.11e+32             1.00e+31             1.00e+31   1.04    1.37    33.21           complex   peak-bump
1833565690930637056  1637210200126841    302.7746  23.7681    262.03            11.50            17.02     ...             ...             ...   ...            ...            ...             0.45           27.12      1.82e+33             1.60e+32             2.50e+32   2.53    2.03    25.08           complex   classical
1833565690930637056  1637210200126841    302.7746  23.7681    262.03            11.50            17.02     ...             ...             ...   ...            ...            ...             0.18           27.81      9.96e+32             8.70e+31             1.34e+32   3.68    2.71    25.10         classical   classical
4312481382366836608  539206400164407     286.2968  10.3827   6130.71          2366.65          3057.09  4051.9            55.6            69.6  -1.7            0.2            0.2             0.47           47.48      8.65e+36             5.40e+36             1.08e+37   4.51   15.61    31.87           complex   peak-bump
4313926484238300416  539209300064070     287.0817  12.4810    236.56             5.78             6.92  3385.8             9.6            10.1  -0.1            0.0            0.0             0.29           34.62      9.79e+32             5.50e+31             6.50e+31   2.03    2.72    31.90           complex   peak-bump
4313926484238300416  539209300064070     287.0817  12.4810    236.56             5.78             6.92  3385.8             9.6            10.1  -0.1            0.0            0.0             0.11           17.64      1.91e+32             1.10e+31             1.30e+31   2.29    2.03    15.61         classical   classical
4506040440116105344  539210200171367     285.3860  13.3084       ...              ...              ...     ...             ...             ...   ...            ...            ...              ...             ...           ...                  ...                  ...    ...     ...      ...               ...         ...
1829819178079948416  1637206200083254    302.6338  22.0344    352.40            18.11            21.33  3207.2             4.6             6.8   0.0            0.0            0.0             0.61           36.63      2.14e+33             2.30e+32             2.80e+32   8.41    2.03    34.60           complex   peak-bump
1829819178079948416  1637206200083254    302.6338  22.0344    352.40            18.11            21.33  3207.2             4.6             6.8   0.0            0.0            0.0             0.15            8.83      9.47e+31             1.06e+31             1.27e+31   1.97    0.69     8.14         classical   classical
1829819178079948416  1637206200083254    302.6338  22.0344    352.40            18.11            21.33  3207.2             4.6             6.8   0.0            0.0            0.0             0.44           18.29      5.16e+32             5.70e+31             6.90e+31   2.76    2.03    16.26         classical   classical
1829358207835160192  1637205200050610    304.9813  22.1279     52.48             0.11             0.11     ...             ...             ...   ...            ...            ...             0.38           34.60      1.90e+32             2.00e+30             2.00e+30   2.79    7.47    27.13         peak_bump   classical
1829358207835160192  1637205200050610    304.9813  22.1279     52.48             0.11             0.11     ...             ...             ...   ...            ...            ...             0.13           18.32      5.96e+31             7.00e+29             7.00e+29   3.04    2.06    16.26         classical   classical
1816550374836008192  1637201100014370    305.7133  20.2021    170.39             1.65             1.20  3384.1             4.0             5.1   0.0            0.0            0.0             0.05           63.09      2.63e+32             6.00e+30             5.00e+30   7.58    6.78    56.30         classical   peak-bump
1823252722874614912  1637204200103112    298.8881  20.0304    404.79            10.76            11.13  3407.3            11.3            11.7  -0.5            0.1            0.1             0.12           56.29      2.00e+33             1.20e+32             1.20e+32   6.85    6.11    50.18         classical   classical
1823252722874614912  1637204200103112    298.8881  20.0304    404.79            10.76            11.13  3407.3            11.3            11.7  -0.5            0.1            0.1             0.41           18.98      2.37e+33             1.40e+32             1.40e+32   2.83    2.03    16.95         classical   classical
4307637591263857280  539202100037857     286.6007   9.0093     82.47             0.27             0.25  3276.6             1.8             2.9  -0.8            0.0            0.0             0.11           43.42      2.21e+32             4.00e+30             4.00e+30   3.14    8.81    34.60           complex   classical

